Reasoning Without Inference Cost: Latent Semantic Scaffolding for Robot VLA Policies

Vision-language-action (VLA) models are trained by imitation and capture what action to take but not why; adding causal reasoning improves manipulation, but current methods pay for it at inference time - generating reasoning tokens or rolling out predicted future states at every step, a cost that compounds over long horizons. We ask whether this benefit can instead be captured during training and discarded before deployment. We introduce Latent Semantic Scaffolding (LSS), an auxiliary loss applied during human-demonstration pretraining that aligns a VLA's action-token representations to text embeddings of physical-reasoning rationales through a small projection head. The head is dropped at inference, leaving the unmodified base policy with zero added cost. Our central finding concerns alignment granularity: aligning each action token to the rationale of its own manipulation phase (Dense LSS) rather than to a single pooled episode-level embedding (Pooled LSS) yields representations that transfer markedly better to held-out tasks. Dense LSS attains both the best in-distribution success and the best transfer to tasks unseen during alignment, whereas pooled alignment over-specializes to the training task. A representational probe shows Dense LSS induces roughly twice the per-phase separability in the backbone, supporting that phase-local alignment is the operative mechanism.

==> figures/README.txt <==
Drop figure PDFs here. main.tex references them by basename via \graphicspath.

Expected files (uncomment the \includegraphics lines in main.tex as each lands):

  architecture.pdf        <- LSS architecture. Export from your PowerPoint
                             (LSS_tradeoff_figure.pptx) as PDF, crop tight.
  phase_separability.pdf  <- rendered by
                             analysis/mechanism_probing/phase_separability.py
  teaser.pdf              <- (optional) page-1 teaser: train-time align / discard.

Convention: vector PDF for anything generated (matplotlib savefig('x.pdf'),
PowerPoint -> Save As PDF). Raster PNG only for photographs/screenshots.
For matplotlib, savefig('x.pdf', bbox_inches='tight') keeps margins tight.

